Bosch Street Dataset: A Multi-Modal Dataset with Imaging Radar for Automated Driving

This paper introduces the Bosch street dataset (BSD), a novel multi-modal large-scale dataset aimed at promoting highly automated driving (HAD) and advanced driver-assistance systems (ADAS) research. Unlike existing datasets, BSD offers a unique integration of high-resolution imaging radar, lidar, and camera sensors, providing unprecedented 360-degree coverage to bridge the current gap in high-resolution radar data availability. Spanning urban, rural, and highway environments, BSD enables detailed exploration into radar-based object detection and sensor fusion techniques. The dataset is aimed at facilitating academic and research collaborations between Bosch and current and future partners. This aims to foster joint efforts in developing cutting-edge HAD and ADAS technologies. The paper describes the dataset's key attributes, including its scalability, radar resolution, and labeling methodology. Key offerings also include initial benchmarks for sensor modalities and a development kit tailored for extensive data analysis and performance evaluation, underscoring our commitment to contributing valuable resources to the HAD and ADAS research community.

==> figures/labels_over_range.txt <==
range   labels_bsd  labels_nuscenes
10      0.01        0.02
20      0.01        0.03
30      0.015       0.03
40      0.02        0.03
50      0.02        0.03
60      0.02        0.02

==> figures/labels_over_range_bsd.txt <==
BIN DENSITY
0 0.01720797893703701
5 0.05250004475108021
10 0.06409661494515648
15 0.07020765098761152
20 0.07195173503120533
25 0.07137660895721513
30 0.06777384173227755
35 0.06302053657597366
40 0.05655377815898394
45 0.05037935016547248
50 0.045218258097782654
55 0.040206059174152015
60 0.0356380195928413
65 0.03238393407902186
70 0.031280550406330716
75 0.028802938352029062
80 0.0258220617551397
85 0.022511001426292917
90 0.019674419458980356
95 0.01746326144157817
100 0.015589769484782695
105 0.013726331907109698
110 0.0123448550196202
115 0.011215439078503423
120 0.009984518074772937
125 0.00880241406941746
130 0.007877930796306045
135 0.007007772346825367
140 0.006182377967701333
145 0.005424220625189607
150 0.004495190798211443
155 0.003350134711793041
160 0.00248039194723732
165 0.0019352471484598707
170 0.001572094405891544
175 0.0011835069419772171
180 0.0009071024471865157
185 0.0007405426938165387
190 0.0006155254526347682
195 0.00049599005640091


==> figures/labels_over_range_ns.txt <==
DISTANCE LABELS
5 0.014036798671882851
10 0.028371381457727683
15 0.045780585220229965
20 0.0600258327718862
25 0.07455397523180632
30 0.08622339019769143
35 0.09132294314929035
40 0.08782397981023707
45 0.07880484345861359
50 0.09417050373905178
55 0.0887136098506985
60 0.06987876464260323
65 0.054196708741080436
70 0.042657574325053696
75 0.03094349174207429
80 0.01951602636878329
85 0.0148259265738821
90 0.01034799796017882
95 0.007805666087228411
100 0.0
105 0.0
110 0.0
115 0.0
120 0.0
125 0.0
130 0.0
135 0.0
140 0.0
145 0.0
150 0.0
155 0.0
160 0.0
165 0.0
170 0.0
175 0.0
180 0.0
185 0.0
190 0.0
195 0.0


==> figures/labels_over_velo_bsd.txt <==
BIN DENSITY
4 0.05793842425281739
6 0.053226546822255916
8 0.05566293575364757
10 0.056959739318943395
12 0.056963290043643006
14 0.059514156969516965
16 0.06098014599133373
18 0.06102446429591793
20 0.061206406059693075
22 0.05636400661933989
24 0.04896298126210247
26 0.04240380642948132
28 0.035656048662813515
30 0.03052334460118556
32 0.027127339442640112
34 0.023399604541324285
36 0.02033072633427193
38 0.018826928669820282
40 0.01826071958855254
42 0.01902248154494399
44 0.020279766859416223
46 0.01965391875402703
48 0.016163424865974937
50 0.010836483012445356
52 0.009991081763129446
54 0.009332882610477019
56 0.008472029133301636
58 0.007745248390617592
60 0.006835736834225147
62 0.006534582776368191
64 0.006301484275254019
66 0.004573596429759465
68 0.0032097893742985264
70 0.00216331190032616
72 0.001597628852347256
74 0.0010185977096642113
76 0.0005881709710765199
78 0.00034816828304641393


==> figures/labels_over_velo_ns.txt <==
DISTANCE LABELS
4 0.24872358530704863
6 0.25443199546163664
8 0.21085661608282513
10 0.14437668415827543
12 0.08580343213728549
14 0.03946248759041271
16 0.011984115728265495
18 0.002765565168061268
20 0.0007091192738618636
22 0.0006027513827825841
24 7.091192738618636e-05
26 0.00010636789107927953
28 3.545596369309318e-05
30 3.545596369309318e-05
32 0.0
34 0.0
36 0.0
38 0.0
40 3.545596369309318e-05
42 0.0
44 0.0
46 0.0
48 0.0
50 0.0
52 0.0
54 0.0
56 0.0
58 0.0
60 0.0
62 0.0
64 0.0
66 0.0
68 0.0
70 0.0
72 0.0
74 0.0
76 0.0
78 0.0


==> statistics/csv_label_stats/BSD_test_classes.txt <==
PERC LABELS CLASSNAME
61.09, 79484, {PassengerCar}
4.71, 6128, {LargeVehicle}
14.10, 18350, {RidableVehicle}
20.10, 26146, {Pedestrian}


==> statistics/csv_label_stats/BSD_test_hist_distance_bs1m.txt <==
DISTANCE LABELS
1 0
2 47
3 614
4 747
5 628
6 950
7 941
8 1255
9 1170
10 1333
11 1240
12 1410
13 1358
14 1130
15 2050
16 2313
17 2760
18 2258
19 1578
20 1309
21 1505
22 1343
23 1333
24 1588
25 1363
26 1505
27 1636
28 1461
29 1637
30 1550
31 1888
32 2038
33 1843
34 1836
35 1817
36 1796
37 1856
38 2085
39 2099
40 1958
41 1889
42 2177
43 2040
44 1629
45 1828
46 1438
47 1610
48 1871
49 1661
50 1542
51 1491
52 1639
53 1540
54 1287
55 1381
56 1236
57 1729
58 1307
59 1193
60 980
61 1109
62 938
63 980
64 1105
65 992
66 896
67 1073
68 801
69 796
70 938
71 993
72 925
73 951
74 914
75 925
76 811
77 932
78 940
79 900
80 787
81 815
82 678
83 674
84 546
85 710
86 556
87 516
88 679
89 502
90 590
91 550
92 496
93 486
94 531
95 399
96 381
97 498
98 495
99 434
100 291
101 270
102 262
103 259
104 304
105 259
106 261
107 336
108 224
109 220
110 245
111 266
112 343
113 211
114 174
115 203
116 270
117 507
118 260
119 224
120 210
121 193
122 181
123 303
124 217
125 217
126 215
127 157
128 167
129 246
130 135
131 227
132 132
133 117
134 116
135 180
136 155
137 243
138 117
139 200
140 125
141 89
142 99
143 93
144 109
145 103
146 90
147 88
148 120
149 80
150 26
151 15
152 6
153 7
154 3
155 0
156 0
157 0
158 0
159 0
160 0
161 0
162 0
163 0
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_test_hist_distance_bs1m_class_LargeVehicle.txt <==
DISTANCE LABELS
1 0
2 0
3 0
4 5
5 10
6 22
7 47
8 33
9 32
10 44
11 67
12 47
13 99
14 46
15 56
16 48
17 59
18 59
19 88
20 85
21 83
22 60
23 63
24 70
25 68
26 100
27 105
28 62
29 58
30 56
31 60
32 48
33 48
34 44
35 45
36 84
37 66
38 103
39 100
40 73
41 134
42 106
43 77
44 41
45 31
46 34
47 32
48 32
49 33
50 69
51 38
52 42
53 44
54 53
55 50
56 53
57 41
58 35
59 39
60 33
61 37
62 40
63 32
64 41
65 38
66 41
67 33
68 32
69 38
70 48
71 43
72 42
73 80
74 40
75 45
76 46
77 67
78 58
79 26
80 100
81 42
82 58
83 128
84 86
85 52
86 54
87 47
88 41
89 36
90 34
91 33
92 28
93 29
94 23
95 28
96 28
97 32
98 37
99 31
100 26
101 23
102 23
103 22
104 26
105 23
106 24
107 19
108 26
109 23
110 35
111 86
112 148
113 22
114 21
115 17
116 16
117 95
118 27
119 13
120 15
121 13
122 12
123 14
124 11
125 12
126 14
127 9
128 14
129 11
130 10
131 11
132 14
133 12
134 14
135 10
136 44
137 8
138 12
139 10
140 17
141 8
142 9
143 11
144 9
145 8
146 12
147 8
148 8
149 10
150 1
151 6
152 1
153 1
154 0
155 0
156 0
157 0
158 0
159 0
160 0
161 0
162 0
163 0
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_test_hist_distance_bs1m_class_PassengerCar.txt <==
DISTANCE LABELS
1 0
2 36
3 400
4 504
5 323
6 555
7 587
8 775
9 610
10 543
11 620
12 748
13 621
14 638
15 667
16 637
17 737
18 862
19 870
20 710
21 709
22 639
23 696
24 993
25 850
26 826
27 883
28 752
29 923
30 878
31 1021
32 1141
33 913
34 931
35 947
36 925
37 1041
38 1145
39 1087
40 1104
41 995
42 1327
43 1150
44 933
45 1115
46 822
47 869
48 1256
49 1091
50 967
51 900
52 1045
53 873
54 904
55 916
56 804
57 1045
58 1029
59 842
60 711
61 833
62 706
63 766
64 806
65 768
66 673
67 872
68 601
69 555
70 668
71 670
72 669
73 595
74 738
75 629
76 600
77 573
78 693
79 698
80 517
81 658
82 516
83 467
84 384
85 502
86 391
87 357
88 524
89 383
90 469
91 432
92 380
93 328
94 421
95 329
96 312
97 389
98 413
99 355
100 226
101 227
102 219
103 217
104 255
105 214
106 219
107 302
108 190
109 190
110 201
111 167
112 167
113 171
114 144
115 178
116 246
117 398
118 212
119 196
120 184
121 168
122 154
123 274
124 190
125 188
126 179
127 126
128 131
129 220
130 110
131 208
132 112
133 99
134 94
135 164
136 104
137 228
138 98
139 182
140 92
141 75
142 84
143 76
144 93
145 89
146 72
147 71
148 104
149 53
150 19
151 9
152 5
153 6
154 3
155 0
156 0
157 0
158 0
159 0
160 0
161 0
162 0
163 0
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_test_hist_distance_bs1m_class_Pedestrian.txt <==
DISTANCE LABELS
1 0
2 5
3 58
4 80
5 184
6 191
7 174
8 232
9 217
10 477
11 321
12 375
13 315
14 304
15 415
16 636
17 618
18 737
19 449
20 344
21 517
22 435
23 411
24 373
25 315
26 359
27 464
28 435
29 429
30 342
31 405
32 588
33 494
34 507
35 572
36 570
37 513
38 598
39 682
40 436
41 442
42 478
43 550
44 424
45 372
46 290
47 435
48 261
49 341
50 321
51 292
52 219
53 319
54 211
55 207
56 186
57 365
58 171
59 181
60 151
61 164
62 123
63 115
64 191
65 119
66 118
67 114
68 108
69 147
70 162
71 218
72 149
73 109
74 85
75 102
76 119
77 241
78 124
79 136
80 136
81 90
82 82
83 52
84 54
85 134
86 88
87 87
88 85
89 59
90 64
91 69
92 71
93 78
94 59
95 27
96 29
97 65
98 33
99 37
100 27
101 10
102 8
103 8
104 9
105 9
106 6
107 8
108 3
109 3
110 4
111 9
112 23
113 14
114 5
115 3
116 4
117 8
118 14
119 10
120 7
121 7
122 9
123 9
124 10
125 7
126 8
127 14
128 14
129 7
130 7
131 0
132 0
133 0
134 0
135 0
136 0
137 0
138 0
139 0
140 0
141 0
142 0
143 0
144 0
145 0
146 0
147 4
148 3
149 14
150 5
151 0
152 0
153 0
154 0
155 0
156 0
157 0
158 0
159 0
160 0
161 0
162 0
163 0
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_test_hist_distance_bs1m_class_RidableVehicle.txt <==
DISTANCE LABELS
1 0
2 6
3 156
4 158
5 111
6 182
7 133
8 215
9 311
10 269
11 232
12 240
13 323
14 142
15 912
16 992
17 1346
18 600
19 171
20 170
21 196
22 209
23 163
24 152
25 130
26 220
27 184
28 212
29 227
30 274
31 402
32 261
33 388
34 354
35 253
36 217
37 236
38 239
39 230
40 345
41 318
42 266
43 263
44 231
45 310
46 292
47 274
48 322
49 196
50 185
51 261
52 333
53 304
54 119
55 208
56 193
57 278
58 72
59 131
60 85
61 75
62 69
63 67
64 67
65 67
66 64
67 54
68 60
69 56
70 60
71 62
72 65
73 167
74 51
75 149
76 46
77 51
78 65
79 40
80 34
81 25
82 22
83 27
84 22
85 22
86 23
87 25
88 29
89 24
90 23
91 16
92 17
93 51
94 28
95 15
96 12
97 12
98 12
99 11
100 12
101 10
102 12
103 12
104 14
105 13
106 12
107 7
108 5
109 4
110 5
111 4
112 5
113 4
114 4
115 5
116 4
117 6
118 7
119 5
120 4
121 5
122 6
123 6
124 6
125 10
126 14
127 8
128 8
129 8
130 8
131 8
132 6
133 6
134 8
135 6
136 7
137 7
138 7
139 8
140 16
141 6
142 6
143 6
144 7
145 6
146 6
147 5
148 5
149 3
150 1
151 0
152 0
153 0
154 0
155 0
156 0
157 0
158 0
159 0
160 0
161 0
162 0
163 0
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_test_metaclass_region.txt <==
PERC LABELS METACLASSNAME
13.20, 17173, {BERLIN}
65.09, 84686, {BW}
21.71, 28249, {UNKNOWN}


==> statistics/csv_label_stats/BSD_test_metaclass_road_type.txt <==
PERC LABELS METACLASSNAME
2.45, 3190, {HIGHWAY}
29.99, 39024, {RURAL}
0.58, 755, {TUNNEL}
66.97, 87139, {URBAN}


==> statistics/csv_label_stats/BSD_test_metaclass_situation.txt <==
PERC LABELS METACLASSNAME
62.08, 80769, {INTERSECTION}
4.71, 6124, {OTHER}
0.86, 1116, {ROUNDABOUT}
32.36, 42099, {STRAIGHT}


==> statistics/csv_label_stats/BSD_test_metaclass_time_of_day.txt <==
PERC LABELS METACLASSNAME
89.92, 116990, {DAY}
10.08, 13118, {TWILIGHT}


==> statistics/csv_label_stats/BSD_test_metaclass_weather.txt <==
PERC LABELS METACLASSNAME
65.88, 85716, {CLEAR}
21.65, 28167, {CLOUDY}
12.47, 16225, {RAIN}


==> statistics/csv_label_stats/BSD_train_classes.txt <==
PERC LABELS CLASSNAME
77.26, 799854, {PassengerCar}
3.81, 39430, {LargeVehicle}
6.76, 69946, {RidableVehicle}
12.17, 126014, {Pedestrian}


==> statistics/csv_label_stats/BSD_train_hist_distance_bs1m.txt <==
DISTANCE LABELS
0 0.01720797893703701
5 0.05250004475108021
10 0.06409661494515648
15 0.07020765098761152
20 0.07195173503120533
25 0.07137660895721513
30 0.06777384173227755
35 0.06302053657597366
40 0.05655377815898394
45 0.05037935016547248
50 0.045218258097782654
55 0.040206059174152015
60 0.0356380195928413
65 0.03238393407902186
70 0.031280550406330716
75 0.028802938352029062
80 0.0258220617551397
85 0.022511001426292917
90 0.019674419458980356
95 0.01746326144157817
100 0.015589769484782695
105 0.013726331907109698
110 0.0123448550196202
115 0.011215439078503423
120 0.009984518074772937
125 0.00880241406941746
130 0.007877930796306045
135 0.007007772346825367
140 0.006182377967701333
145 0.005424220625189607
150 0.004495190798211443
155 0.003350134711793041
160 0.00248039194723732
165 0.0019352471484598707
170 0.001572094405891544
175 0.0011835069419772171
180 0.0009071024471865157
185 0.0007405426938165387
190 0.0006155254526347682
195 0.00049599005640091


==> statistics/csv_label_stats/BSD_train_hist_distance_bs1m_class_LargeVehicle.txt <==
DISTANCE LABELS
1 0
2 3
3 96
4 153
5 162
6 162
7 178
8 236
9 237
10 316
11 471
12 479
13 390
14 295
15 472
16 343
17 303
18 409
19 708
20 533
21 422
22 461
23 516
24 443
25 633
26 413
27 351
28 998
29 432
30 514
31 507
32 303
33 422
34 320
35 332
36 299
37 396
38 348
39 280
40 291
41 333
42 408
43 709
44 282
45 303
46 321
47 314
48 246
49 238
50 277
51 352
52 251
53 238
54 273
55 298
56 309
57 233
58 264
59 288
60 663
61 263
62 304
63 267
64 300
65 372
66 354
67 323
68 329
69 293
70 352
71 311
72 348
73 298
74 248
75 297
76 262
77 331
78 334
79 293
80 289
81 265
82 286
83 244
84 250
85 280
86 370
87 279
88 346
89 301
90 249
91 268
92 233
93 200
94 190
95 183
96 196
97 190
98 235
99 204
100 223
101 161
102 173
103 177
104 166
105 162
106 168
107 165
108 168
109 146
110 169
111 178
112 162
113 159
114 165
115 136
116 136
117 149
118 190
119 120
120 140
121 138
122 125
123 144
124 109
125 119
126 176
127 131
128 132
129 183
130 149
131 138
132 160
133 112
134 187
135 127
136 122
137 97
138 113
139 112
140 182
141 147
142 105
143 91
144 95
145 131
146 87
147 90
148 93
149 98
150 52
151 28
152 13
153 11
154 8
155 8
156 8
157 5
158 4
159 4
160 4
161 3
162 3
163 3
164 2
165 3
166 1
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_train_hist_distance_bs1m_class_PassengerCar.txt <==
DISTANCE LABELS
1 0
2 309
3 4839
4 5255
5 7146
6 7391
7 7316
8 7192
9 7198
10 7941
11 8347
12 8505
13 8744
14 8771
15 9718
16 10242
17 9585
18 9684
19 9986
20 10580
21 10338
22 10124
23 9598
24 10094
25 10882
26 10123
27 10286
28 10832
29 9991
30 10183
31 10253
32 10378
33 10045
34 10133
35 9066
36 9393
37 9770
38 9600
39 10565
40 9699
41 9441
42 8958
43 8700
44 8594
45 8204
46 7865
47 8242
48 7828
49 8339
50 8429
51 7977
52 8020
53 7826
54 8382
55 7544
56 7571
57 6853
58 7354
59 7761
60 7018
61 7636
62 6637
63 6234
64 7308
65 5791
66 6071
67 6216
68 5961
69 5788
70 5821
71 5824
72 5702
73 6024
74 5343
75 5365
76 5689
77 5493
78 5550
79 5626
80 4808
81 4969
82 4802
83 4856
84 4528
85 4318
86 4265
87 4253
88 4659
89 4880
90 3888
91 3727
92 3408
93 3339
94 3426
95 3481
96 3044
97 3088
98 4126
99 3178
100 2852
101 2642
102 2794
103 2580
104 2661
105 2779
106 2567
107 2438
108 2633
109 2339
110 2789
111 2632
112 2346
113 2132
114 2136
115 2081
116 2301
117 2187
118 1803
119 1982
120 1971
121 1980
122 1791
123 1758
124 1954
125 1767
126 1515
127 1507
128 1613
129 1522
130 1693
131 1536
132 1387
133 1584
134 1725
135 1392
136 1349
137 1210
138 1187
139 1219
140 1477
141 1396
142 1134
143 1119
144 1061
145 1095
146 1094
147 1165
148 1053
149 1037
150 426
151 205
152 131
153 103
154 74
155 92
156 62
157 59
158 51
159 48
160 33
161 29
162 30
163 27
164 26
165 26
166 19
167 21
168 20
169 20
170 19
171 17
172 14
173 10
174 11
175 13
176 11
177 10
178 10
179 11
180 11
181 12
182 8
183 9
184 9
185 7
186 8
187 5
188 6
189 3
190 4
191 2
192 1
193 2
194 1
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_train_hist_distance_bs1m_class_Pedestrian.txt <==
DISTANCE LABELS
1 0
2 107
3 248
4 677
5 890
6 1231
7 1531
8 1790
9 2220
10 2007
11 2138
12 2822
13 2158
14 2177
15 2349
16 2375
17 2161
18 2064
19 2410
20 2189
21 1913
22 2185
23 1968
24 2328
25 2241
26 1975
27 2055
28 2218
29 2423
30 2576
31 2318
32 2230
33 2170
34 2416
35 1946
36 1880
37 1883
38 1616
39 1608
40 1810
41 1966
42 1675
43 1543
44 1445
45 1502
46 1410
47 1339
48 1391
49 1424
50 1390
51 1212
52 1127
53 1046
54 991
55 1009
56 976
57 1026
58 1027
59 896
60 873
61 864
62 821
63 867
64 857
65 729
66 619
67 658
68 663
69 640
70 633
71 706
72 638
73 764
74 651
75 867
76 726
77 692
78 490
79 493
80 431
81 517
82 446
83 479
84 507
85 392
86 433
87 409
88 371
89 299
90 292
91 275
92 291
93 227
94 241
95 227
96 225
97 210
98 176
99 183
100 185
101 411
102 503
103 268
104 180
105 181
106 148
107 143
108 165
109 133
110 149
111 136
112 121
113 136
114 109
115 101
116 110
117 102
118 101
119 80
120 83
121 72
122 76
123 66
124 69
125 89
126 101
127 143
128 69
129 86
130 117
131 85
132 66
133 70
134 58
135 58
136 54
137 55
138 74
139 46
140 51
141 48
142 54
143 51
144 31
145 38
146 37
147 42
148 27
149 30
150 12
151 3
152 3
153 2
154 2
155 1
156 2
157 1
158 0
159 0
160 0
161 0
162 0
163 0
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_train_hist_distance_bs1m_class_RidableVehicle.txt <==
DISTANCE LABELS
1 0
2 37
3 766
4 708
5 747
6 1278
7 1117
8 943
9 1114
10 1123
11 1108
12 1407
13 1530
14 1362
15 1342
16 1360
17 1218
18 1056
19 1020
20 1093
21 1116
22 1197
23 1570
24 1315
25 1185
26 1339
27 1381
28 1286
29 1480
30 1213
31 1559
32 1338
33 1528
34 1367
35 1075
36 1213
37 1066
38 1002
39 934
40 976
41 837
42 846
43 836
44 832
45 903
46 955
47 938
48 820
49 805
50 744
51 837
52 799
53 584
54 582
55 562
56 506
57 458
58 482
59 438
60 422
61 413
62 405
63 367
64 344
65 342
66 336
67 326
68 312
69 343
70 265
71 290
72 289
73 240
74 290
75 259
76 230
77 245
78 189
79 189
80 186
81 229
82 170
83 364
84 357
85 201
86 176
87 163
88 121
89 119
90 111
91 110
92 94
93 89
94 89
95 80
96 78
97 83
98 69
99 78
100 74
101 62
102 63
103 58
104 59
105 61
106 59
107 61
108 57
109 55
110 55
111 57
112 46
113 42
114 45
115 41
116 44
117 46
118 41
119 42
120 44
121 85
122 38
123 31
124 39
125 24
126 24
127 17
128 19
129 21
130 18
131 15
132 17
133 14
134 14
135 10
136 16
137 8
138 10
139 13
140 10
141 13
142 8
143 8
144 11
145 9
146 8
147 10
148 8
149 10
150 4
151 2
152 2
153 2
154 0
155 0
156 0
157 0
158 0
159 0
160 0
161 0
162 0
163 0
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_train_metaclass_region.txt <==
PERC LABELS METACLASSNAME
2.91, 30172, {BAVARIA}
35.07, 363056, {BERLIN}
40.62, 420566, {BW}
14.21, 147097, {CALIFORNIA}
7.18, 74353, {UNKNOWN}


==> statistics/csv_label_stats/BSD_train_metaclass_road_type.txt <==
PERC LABELS METACLASSNAME
2.28, 23610, {HIGHWAY}
0.45, 4686, {OTHER}
23.93, 247737, {RURAL}
0.97, 10067, {TUNNEL}
72.36, 749144, {URBAN}


==> statistics/csv_label_stats/BSD_train_metaclass_situation.txt <==
PERC LABELS METACLASSNAME
32.80, 339596, {INTERSECTION}
4.45, 46103, {OTHER}
3.59, 37161, {ROUNDABOUT}
59.15, 612384, {STRAIGHT}


==> statistics/csv_label_stats/BSD_train_metaclass_time_of_day.txt <==
PERC LABELS METACLASSNAME
80.06, 828815, {DAY}
19.74, 204347, {NIGHT}
0.20, 2082, {TWILIGHT}


==> statistics/csv_label_stats/BSD_train_metaclass_weather.txt <==
PERC LABELS METACLASSNAME
73.32, 759058, {CLEAR}
19.39, 200768, {CLOUDY}
7.29, 75418, {RAIN}


==> statistics/csv_label_stats/BSD_val_classes.txt <==
PERC LABELS CLASSNAME
82.74, 287185, {PassengerCar}
3.02, 10489, {LargeVehicle}
4.39, 15229, {RidableVehicle}
9.85, 34205, {Pedestrian}


==> statistics/csv_label_stats/BSD_val_hist_distance_bs1m.txt <==
DISTANCE LABELS
1 0
2 18
3 1476
4 1778
5 1646
6 2615
7 3581
8 3197
9 3988
10 3875
11 3863
12 4128
13 4979
14 4876
15 5379
16 5889
17 5719
18 5607
19 4959
20 5549
21 5562
22 5207
23 5552
24 5175
25 5666
26 5772
27 4730
28 5167
29 5021
30 4776
31 4878
32 5118
33 5517
34 5141
35 5476
36 5264
37 5038
38 4951
39 5440
40 4823
41 4316
42 5195
43 4932
44 4140
45 4553
46 3704
47 4417
48 3575
49 3645
50 3300
51 3723
52 3364
53 3489
54 3328
55 3067
56 2916
57 2886
58 2792
59 2503
60 2755
61 2715
62 2520
63 2849
64 2785
65 2118
66 2330
67 2009
68 2097
69 2178
70 2400
71 2537
72 2371
73 2846
74 2053
75 2008
76 2329
77 2193
78 1867
79 2034
80 2119
81 1635
82 1711
83 1645
84 1429
85 1419
86 1582
87 1535
88 1352
89 1221
90 1163
91 1342
92 1102
93 1180
94 1088
95 1034
96 1002
97 995
98 1058
99 909
100 953
101 1136
102 873
103 898
104 812
105 786
106 761
107 781
108 696
109 719
110 800
111 726
112 655
113 597
114 614
115 693
116 618
117 631
118 532
119 648
120 495
121 485
122 489
123 450
124 483
125 456
126 450
127 743
128 493
129 425
130 444
131 369
132 372
133 421
134 343
135 342
136 314
137 296
138 304
139 311
140 298
141 331
142 276
143 278
144 247
145 241
146 238
147 230
148 296
149 215
150 91
151 35
152 31
153 20
154 19
155 16
156 14
157 13
158 5
159 9
160 5
161 7
162 6
163 7
164 5
165 4
166 1
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_val_hist_distance_bs1m_class_LargeVehicle.txt <==
DISTANCE LABELS
1 0
2 3
3 5
4 5
5 6
6 71
7 64
8 48
9 46
10 47
11 45
12 96
13 90
14 168
15 78
16 162
17 95
18 171
19 94
20 87
21 231
22 239
23 151
24 139
25 117
26 109
27 105
28 204
29 191
30 164
31 112
32 125
33 127
34 108
35 111
36 159
37 110
38 149
39 103
40 102
41 81
42 95
43 180
44 158
45 101
46 106
47 170
48 111
49 102
50 112
51 108
52 135
53 90
54 136
55 74
56 75
57 151
58 81
59 125
60 92
61 82
62 85
63 79
64 77
65 73
66 82
67 92
68 83
69 74
70 95
71 78
72 81
73 113
74 66
75 85
76 89
77 98
78 97
79 91
80 64
81 118
82 62
83 61
84 70
85 117
86 74
87 45
88 46
89 51
90 44
91 50
92 40
93 48
94 90
95 41
96 36
97 43
98 76
99 41
100 29
101 35
102 30
103 31
104 30
105 27
106 31
107 33
108 32
109 31
110 29
111 28
112 32
113 21
114 24
115 20
116 22
117 27
118 24
119 20
120 24
121 55
122 24
123 22
124 21
125 27
126 21
127 24
128 18
129 22
130 21
131 22
132 15
133 19
134 21
135 18
136 18
137 17
138 19
139 14
140 12
141 14
142 10
143 15
144 12
145 13
146 8
147 12
148 11
149 9
150 5
151 3
152 2
153 0
154 2
155 0
156 0
157 2
158 0
159 2
160 0
161 1
162 0
163 1
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_val_hist_distance_bs1m_class_PassengerCar.txt <==
DISTANCE LABELS
1 0
2 15
3 1450
4 1636
5 1437
6 2253
7 3063
8 2676
9 3390
10 3172
11 3105
12 3287
13 3764
14 3908
15 3650
16 4190
17 4257
18 4311
19 3885
20 4479
21 4412
22 4133
23 4697
24 4304
25 4590
26 4746
27 3802
28 4168
29 4117
30 3692
31 3864
32 4234
33 4628
34 4329
35 4227
36 4201
37 4129
38 3847
39 4043
40 3738
41 3470
42 3846
43 3789
44 2967
45 3505
46 2923
47 3373
48 2937
49 3011
50 2677
51 3112
52 2842
53 3039
54 2883
55 2702
56 2357
57 2290
58 2452
59 2110
60 2387
61 2425
62 2208
63 2561
64 2539
65 1888
66 2091
67 1768
68 1865
69 1873
70 2071
71 2254
72 2018
73 2490
74 1844
75 1783
76 2112
77 1965
78 1637
79 1756
80 1950
81 1404
82 1557
83 1509
84 1230
85 1201
86 1395
87 1407
88 1213
89 1088
90 1037
91 1202
92 985
93 1077
94 944
95 934
96 876
97 876
98 916
99 819
100 877
101 1054
102 791
103 822
104 736
105 713
106 684
107 690
108 608
109 589
110 731
111 655
112 582
113 537
114 554
115 644
116 571
117 582
118 490
119 603
120 445
121 407
122 435
123 392
124 438
125 395
126 396
127 688
128 450
129 382
130 397
131 329
132 343
133 392
134 310
135 315
136 288
137 269
138 276
139 288
140 279
141 310
142 263
143 260
144 232
145 226
146 228
147 215
148 282
149 203
150 86
151 32
152 29
153 20
154 17
155 16
156 14
157 11
158 5
159 7
160 5
161 6
162 6
163 6
164 5
165 4
166 1
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_val_hist_distance_bs1m_class_Pedestrian.txt <==
DISTANCE LABELS
1 0
2 0
3 15
4 72
5 152
6 178
7 313
8 319
9 320
10 411
11 431
12 430
13 675
14 512
15 656
16 563
17 632
18 699
19 696
20 762
21 703
22 515
23 461
24 444
25 684
26 605
27 591
28 627
29 545
30 715
31 674
32 575
33 560
34 528
35 931
36 722
37 604
38 736
39 999
40 633
41 579
42 801
43 813
44 766
45 679
46 459
47 747
48 403
49 429
50 408
51 415
52 303
53 281
54 229
55 222
56 409
57 388
58 199
59 209
60 219
61 164
62 179
63 172
64 130
65 119
66 110
67 102
68 89
69 165
70 128
71 162
72 144
73 179
74 104
75 105
76 95
77 93
78 101
79 109
80 77
81 87
82 65
83 55
84 102
85 73
86 71
87 62
88 73
89 66
90 61
91 78
92 43
93 39
94 38
95 36
96 54
97 47
98 42
99 36
100 35
101 30
102 37
103 30
104 34
105 29
106 32
107 40
108 36
109 30
110 30
111 27
112 30
113 29
114 25
115 25
116 22
117 19
118 16
119 22
120 23
121 21
122 23
123 25
124 23
125 27
126 28
127 25
128 15
129 15
130 20
131 12
132 9
133 6
134 6
135 5
136 4
137 5
138 5
139 6
140 5
141 6
142 1
143 2
144 1
145 1
146 1
147 2
148 2
149 2
150 0
151 0
152 0
153 0
154 0
155 0
156 0
157 0
158 0
159 0
160 0
161 0
162 0
163 0
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_val_hist_distance_bs1m_class_RidableVehicle.txt <==
DISTANCE LABELS
1 0
2 0
3 6
4 65
5 51
6 113
7 141
8 154
9 232
10 245
11 282
12 315
13 450
14 288
15 995
16 974
17 735
18 426
19 284
20 221
21 216
22 320
23 243
24 288
25 275
26 312
27 232
28 168
29 168
30 205
31 228
32 184
33 202
34 176
35 207
36 182
37 195
38 219
39 295
40 350
41 186
42 453
43 150
44 249
45 268
46 216
47 127
48 124
49 103
50 103
51 88
52 84
53 79
54 80
55 69
56 75
57 57
58 60
59 59
60 57
61 44
62 48
63 37
64 39
65 38
66 47
67 47
68 60
69 66
70 106
71 43
72 128
73 64
74 39
75 35
76 33
77 37
78 32
79 78
80 28
81 26
82 27
83 20
84 27
85 28
86 42
87 21
88 20
89 16
90 21
91 12
92 34
93 16
94 16
95 23
96 36
97 29
98 24
99 13
100 12
101 17
102 15
103 15
104 12
105 17
106 14
107 18
108 20
109 69
110 10
111 16
112 11
113 10
114 11
115 4
116 3
117 3
118 2
119 3
120 3
121 2
122 7
123 11
124 1
125 7
126 5
127 6
128 10
129 6
130 6
131 6
132 5
133 4
134 6
135 4
136 4
137 5
138 4
139 3
140 2
141 1
142 2
143 1
144 2
145 1
146 1
147 1
148 1
149 1
150 0
151 0
152 0
153 0
154 0
155 0
156 0
157 0
158 0
159 0
160 0
161 0
162 0
163 0
164 0
165 0
166 0
167 0
168 0
169 0
170 0
171 0
172 0
173 0
174 0
175 0
176 0
177 0
178 0
179 0
180 0
181 0
182 0
183 0
184 0
185 0
186 0
187 0
188 0
189 0
190 0
191 0
192 0
193 0
194 0
195 0
196 0
197 0
198 0
199 0
200 0


==> statistics/csv_label_stats/BSD_val_metaclass_region.txt <==
PERC LABELS METACLASSNAME
50.93, 176779, {BERLIN}
12.79, 44409, {BW}
36.28, 125920, {UNKNOWN}


==> statistics/csv_label_stats/BSD_val_metaclass_road_type.txt <==
PERC LABELS METACLASSNAME
3.63, 12595, {HIGHWAY}
27.58, 95737, {RURAL}
0.15, 534, {TUNNEL}
68.64, 238242, {URBAN}


==> statistics/csv_label_stats/BSD_val_metaclass_situation.txt <==
PERC LABELS METACLASSNAME
38.87, 134931, {INTERSECTION}
61.13, 212177, {STRAIGHT}


==> statistics/csv_label_stats/BSD_val_metaclass_time_of_day.txt <==
PERC LABELS METACLASSNAME
68.49, 237749, {DAY}
31.51, 109359, {NIGHT}


==> statistics/csv_label_stats/BSD_val_metaclass_weather.txt <==
PERC LABELS METACLASSNAME
72.30, 250973, {CLEAR}
27.70, 96135, {CLOUDY}


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/bsd_0m_to_50m.txt <==
category,value
large vehicle,32.44448392254397
car,10.779882234397633
bicycle,4.557742782152231
pedestrian,2.036288093582268


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/bsd_100m_to_200m.txt <==
category,value
large vehicle,2.9218137993371496
car,0.7742405063291139
bicycle,0.1956521739130435
pedestrian,0.13352272727272727


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/bsd_50m_to_100m.txt <==
category,value
large vehicle,7.484283546499024
car,1.7900012008165553
bicycle,0.9224309392265193
pedestrian,0.4390174031368617


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/bsd_bicycle.txt <==
category,value
0-50,4.557742782152231
>100,0.1956521739130435
50-100,0.9224309392265193


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/bsd_car.txt <==
category,value
0-50,10.779882234397633
>100,0.7742405063291139
50-100,1.7900012008165553


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/bsd_large_vehicle.txt <==
category,value
0-50,32.44448392254397
>100,2.9218137993371496
50-100,7.484283546499024


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/bsd_pedestrian.txt <==
category,value
0-50,2.036288093582268
>100,0.13352272727272727
50-100,0.4390174031368617


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/nuscenes_0m_to_50m.txt <==
category,value
large vehicle,6.336283185840708
car,1.615580348404776
bicycle,0.2230971128608924
pedestrian,0.19511581067472306


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/nuscenes_100m_to_200m.txt <==
category,value
large vehicle,2.0454545454545454
car,1.2962962962962963
pedestrian,1.0


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/nuscenes_50m_to_100m.txt <==
category,value
large vehicle,1.6538461538461537
car,0.9880239520958084
bicycle,0.16129032258064516
pedestrian,0.1868421052631579


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/nuscenes_bicycle.txt <==
category,value
0-50,0.2230971128608924
50-100,0.16129032258064516


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/nuscenes_car.txt <==
category,value
0-50,1.615580348404776
>100,1.2962962962962963
50-100,0.9880239520958084


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/nuscenes_large_vehicle.txt <==
category,value
0-50,6.336283185840708
>100,2.0454545454545454
50-100,1.6538461538461537


==> statistics/statistic_point_cloud_density/2024_02_21_archive_backup/nuscenes_pedestrian.txt <==
category,value
0-50,0.19511581067472306
>100,1.0
50-100,0.1868421052631579


==> statistics/statistic_point_cloud_density/bsd_bicycle.txt <==
category,value
0-50,12.042558727617461
50-100,3.3750105879508348
>100,0.8583410030722165

==> statistics/statistic_point_cloud_density/bsd_car.txt <==
category,value
0-50,22.470177395653447
50-100,5.288264398367468
>100,1.9401400607497894

==> statistics/statistic_point_cloud_density/bsd_large_vehicle.txt <==
category,value
0-50,62.12686970173417
50-100,19.31890339132473
>100,5.848679945212249

==> statistics/statistic_point_cloud_density/bsd_pedestrian.txt <==
category,value
0-50,7.433579385265689
50-100,2.656865701872588
>100,1.2108723975411628

==> statistics/statistic_point_cloud_density/nuscenes_bicycle.txt <==
category,value
0-50,0.8536955938868531
50-100,0.7262996941896025
>100,0.6875

==> statistics/statistic_point_cloud_density/nuscenes_car.txt <==
category,value
0-50,1.8929234249423184
50-100,1.187967892759655
>100,0.9961281239000352

==> statistics/statistic_point_cloud_density/nuscenes_large_vehicle.txt <==
category,value
0-50,4.926563926444377
50-100,2.6848935908475826
>100,1.8326359832635983

==> statistics/statistic_point_cloud_density/nuscenes_pedestrian.txt <==
category,value
0-50,0.5138329192157518
50-100,0.4657313787915894
>100,0.3076923076923077
